Version Age of Information Minimization over Fading Broadcast Channels

We consider a base station (BS) that receives version update packets from multiple exogenous streams and broadcasts them to corresponding users over a fading broadcast channel using a non-orthogonal multiple access (NOMA) scheme. Sequentially indexed packets arrive randomly in each stream, with new packets making the previous ones obsolete. In this case, we consider the version age of information (VAoI) at a user, defined as the difference in the version index of the latest available packet at the BS and that at the user, as a metric of freshness of information. Our objective is to minimize a weighted sum of average VAoI across users subject to an average power constraint at the BS by optimally scheduling the update packets from various streams for transmission and transmitting them with sufficient powers to guarantee their successful delivery. We consider the class of channel-only stationary randomized policies (CO-SRP), which rely solely on channel power gains for transmission decisions. We solve the resulting non-convex problem optimally and show that the VAoI achieved under the optimal CO-SRP is within twice the optimal achievable VAoI. We also obtained a Constrained Markov Decision Process (CMDP)-based solution and its structural properties. Numerical simulations show a close performance between the optimal CO-SRP and CMDP-based solutions. Additionally, a time division multiple access (TDMA) scheme, which allows transmission to at most one user at a time, matches NOMA's performance under tight average power constraints. However, NOMA outperforms TDMA as the constraint is relaxed.

==> Results/age_u1_vs_age_u2_weights.csv <==
,age_u1_noma,age_u2_noma,age_u1_tdma,age_u2_tdma,test1,test2
0,5,4.29956071E-12,5.79670504735466,0.139734555015666,5.79670504735466,0.139734555015666
1,3.86956123166127,-1.28631585383232E-09,3.92298725811172,0.206475307483475,5.79670504735466,5.79670504735466
2,2.03558714180598,0.0567220942572031,2.70000311330383,0.299999654176812,5.79670504735466,5.79670504735466
3,1.20427895683772,0.114908718785253,2.1424310098649,0.378075184841084,5.79670504735466,5.79670504735466
4,0.900000000607109,0.15708377732593,1.79999560349051,0.450001099179501,5.79670504735466,5.79670504735466
5,0.900000000049083,0.151534517925381,1.55884576734979,0.519615228783709,5.79670504735466,5.79670504735466
6,0.899999999771832,0.156390918328385,1.37476631753425,0.589191043331948,5.79670504735466,5.79670504735466
7,0.800123689340119,0.196261350892988,1.22649548415963,0.660418248939446,5.79670504735466,5.79670504735466
8,0.68649793095593,0.2523347328182,1.10227386913103,0.734844599769637,5.79670504735466,5.79670504735466
9,0.588584445572173,0.308612543442505,0.994983306593257,0.814084010318604,5.79670504735466,5.79670504735466
10,0.508004622640532,0.372203989046059,0.900000000135137,0.900000001197295,5.79670504735466,5.79670504735466
11,0.430838905515498,0.440813181766993,0.814084102290319,0.994983194196781,5.79670504735466,5.79670504735466
12,0.36525199588852,0.515473628392712,0.734844560130322,1.102273928793,5.79670504735466,5.79670504735466
13,0.301987633516043,0.596501827866689,0.660418254734356,1.22649547348502,5.79670504735466,5.79670504735466
14,0.245999470349684,0.694945062890317,0.589191038211122,1.3747663292127,5.79670504735466,5.79670504735466
15,0.190214770917749,0.809192364689722,0.519615230661284,1.55884576163231,5.79670504735466,5.79670504735466
16,0.150486015593605,0.899999999746222,0.45000109686548,1.79999561277794,5.79670504735466,5.79670504735466
17,0.1456540847226,0.900000000096374,0.378075186582566,2.14243099976102,5.79670504735466,5.79670504735466
18,0.151174921201575,0.900000000926395,0.299999657305733,2.70000308477913,5.79670504735466,5.79670504735466
19,0.110741376850208,1.17795473178167,0.206475307749112,3.92298725171855,5.79670504735466,5.79670504735466
20,0.0553270715127641,1.96015149376226,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
21,9.57983692373432E-10,3.77696718151664,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
22,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
23,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
24,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
25,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
26,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
27,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
28,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
29,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
30,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
31,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,0.139734591536133,5.79670353278061


==> Results/lambda_vs_age_noma_15.csv <==
,lambda,age_noma
0,0,0
1,0.05,0
2,0.1,0.00682810336409956
3,0.15,0.0204135223018867
4,0.2,0.0619860105663122
5,0.25,0.111963325855929
6,0.3,0.160730698390885
7,0.35,0.211178592704598
8,0.4,0.276011971033883
9,0.45,0.338503934427453
10,0.5,0.403968210749041
11,0.55,0.469402799360292
12,0.6,0.531815980956058
13,0.65,0.600211695379071
14,0.7,0.662587845417684
15,0.75,0.730217740532194
16,0.8,0.794379129077383
17,0.85,0.862040199307081
18,0.9,0.929090370709404
19,0.95,0.99941735578782
20,1,1.06959483396108


==> Results/lambda_vs_age_noma_18_5.csv <==
,lambda,age_noma
0,0,0
1,0.05,0
2,0.1,0.00226952923549152
3,0.15,0.0156048111333303
4,0.2,0.0319635416261659
5,0.25,0.0784705658709625
6,0.3,0.12582821088094
7,0.35,0.17345306584533
8,0.4,0.222255610637517
9,0.45,0.270092023415152
10,0.5,0.330011456452117
11,0.55,0.389240453924964
12,0.6,0.451614553118649
13,0.65,0.513969518577918
14,0.7,0.576310735320688
15,0.75,0.635471215077329
16,0.8,0.697781745002082
17,0.85,0.756913650296493
18,0.9,0.819205083373374
19,0.95,0.881485502781054
20,1,0.943758196527298


==> Results/lambda_vs_age_noma_29.csv <==
,lambda,age_noma
0,0.1,0.045301572655191094
1,0.15000000000000002,0.0015275216144647998
2,0.20000000000000004,0.014917429622277361
3,0.25000000000000006,0.028072667830066657
4,0.30000000000000004,0.04135415541248149
5,0.3500000000000001,0.07714135497666572
6,0.40000000000000013,0.11995442584347252
7,0.45000000000000007,0.16437925513569399
8,0.5000000000000001,0.20669147350267386
9,0.5500000000000002,0.25139874510177107
10,0.6000000000000002,0.29563126529009454
11,0.6500000000000001,0.33955730020527597
12,0.7000000000000002,0.3832799475315287
13,0.7500000000000002,0.4268630776479225
14,0.8000000000000002,0.47034251084772755
15,0.8500000000000002,0.5149754941794317
16,0.9000000000000002,0.5707591847085627
17,0.9500000000000003,0.6191879767262942
18,1.0000000000000004,0.6749618284393217


==> Results/lambda_vs_age_noma_37.csv <==
,lambda,age_noma
0,0,0
1,0.05,0
2,0.1,0
3,0.15,0
4,0.2,0.00433070112941034
5,0.25,0.0175336639794113
6,0.3,0.0306064401780557
7,0.35,0.0435876367352445
8,0.4,0.05669932051625
9,0.45,0.0950892731421773
10,0.5,0.136269959234458
11,0.55,0.177183813001899
12,0.6,0.219313842143382
13,0.65,0.260335113961442
14,0.7,0.30105451248445
15,0.75,0.34156763334041
16,0.8,0.383567758628879
17,0.85,0.423831044428217
18,0.9,0.465653915853505
19,0.95,0.505786597308968
20,1,0.547510420692364


==> Results/lambda_vs_age_tdma_15.csv <==
,lambda,age_tdma
0,0,0
1,0.05,0.05
2,0.1,0.1
3,0.15,0.15
4,0.2,0.2
5,0.25,0.25
6,0.3,0.3
7,0.35,0.35
8,0.4,0.4
9,0.45,0.45
10,0.5,0.5
11,0.55,0.55
12,0.6,0.616316671021001
13,0.65,0.688291352305572
14,0.7,0.759710591517581
15,0.75,0.836351121376173
16,0.8,0.907053340129148
17,0.85,0.983135705306558
18,0.9,1.05343486229345
19,0.95,1.12359558387277
20,1,1.19924659226649


==> Results/lambda_vs_age_tdma_18_5.csv <==
,lambda,age_tdma
0,0.2,0.399999999996253
1,0.21,0.28213304
2,0.23,0.2305299
3,0.24,0.24
4,0.25,0.249999999666905
5,0.3,0.300000000025581
6,0.35,0.350000000002302
7,0.4,0.399999999943088
8,0.45,0.450000000237837
9,0.5,0.500000000164299
10,0.55,0.54999999990345
11,0.6,0.600000000163645
12,0.65,0.649999999468344
13,0.7,0.700000000037915
14,0.75,0.750000000026256
15,0.8,0.800053168234629
16,0.85,0.864778981898185
17,0.9,0.935151878767603
18,0.95,1.00532351123146
19,1,1.07534932936882
20,,


==> Results/lambda_vs_age_tdma_29.csv <==
,lambda,age_tdma
0,0.4,0.567584659520743
1,0.5,0.499999999220329
2,0.55,0.54999999990345
3,0.6,0.600000000073185
4,0.65,0.650000000118948
5,0.7,0.700000000065752
6,0.75,0.750000000024768
7,0.8,0.800000000092463
8,0.85,0.85000000026033
9,0.9,0.900000000329353
10,0.95,0.950000000381579
11,1,1.00000000070356
12,,


==> Results/lambda_vs_age_tdma_37.csv <==
,lambda,age_tdma
0,0,0
1,0.05,0.05
2,0.1,0.1
3,0.15,0.15
4,0.2,0.2
5,0.25,0.25
6,0.3,0.3
7,0.35,0.35
8,0.4,0.4
9,0.45,0.45
10,0.5,0.5
11,0.55,0.55
12,0.6,0.6
13,0.65,0.649999999865315
14,0.7,0.700000000037915
15,0.75,0.75
16,0.8,0.800000000432743
17,0.85,0.850000000462742
18,0.9,0.900000000312686
19,0.95,0.950000000146316
20,1,1.00000000014595


==> Results/pow_vs_age_MDP_6.csv <==
,MDP_age,MDP_pow
0,0,50
1,0,45
2,0,42
3,0,38
4,0,35
5,0,32.32924741
12,0.00515,27.54387847
34,0.00585,26.76819672
41,0.0457,20.02289401
42,0.0931,15.58610412
47,0.11165,14.32557062
48,0.22875,6.543814945
54,0.26535,5.010297793
64,0.4545,3.831516943
88,0.60755,3.063552399
89,0.659,2.84951902
90,0.974,2.272587254
99,1.08105,2.061748403
100,1.36655,1.764018389
101,1.52,1.704018389


==> Results/pow_vs_age_MDP_6_tdma.csv <==
,MDP_age,MDP_pow
0,0.168,50
1,0.168,50
2,0.168,45
3,0.168,40
4,0.168,35
5,0.168,30
6,0.168,25
7,0.168,20
8,0.168,14.99447576
9,0.1724,12.03123154
23,0.2347,6.506614731
50,0.27105,5.062049147
53,0.45445,3.846211772
57,0.6144,3.10124783
63,1.11045,2.0272475
75,1.37295,1.772324162


==> Results/pow_vs_age_srp_noma.csv <==
,pow,age_noma
0,50,6.59E-12
1,45.6469828,6.59E-12
6,43,6.59E-12
7,40,6.59E-12
24,36.5107515,0.010244798
25,35.3938208,0.016364096
26,31.71124507,0.028633425
27,28.62041492,0.048240811
28,26,0.068240811
46,23.80928313,0.091134971
50,21.6957229,0.106436129
54,20.58461747,0.119143982
58,19.82768464,0.130893663
63,18.89671067,0.146930469
65,18.08240986,0.16228831
67,17.05895272,0.183595985
69,15.93634483,0.208448718
71,14.88268297,0.232635489
74,13.89078168,0.256214488
76,12.95431136,0.279240441
78,11.85369388,0.30731116
80,10.82268287,0.334658934
82,9.853891128,0.36134513
85,8.941043326,0.387421983
87,8.078745895,0.412934866
90,6.870117083,0.450229766
151,6.115181883,0.474492285
176,5.050591481,0.510059268
213,4.006798849,0.594553742
238,3.50385725,0.823435044
253,3.001515194,1.128610281
268,2.771745016,1.305066326
269,2.652387417,1.408794454
270,2.547224085,1.508242654


==> Results/pow_vs_age_srp_tdma.csv <==
,pow,age_tdma
0,50,0.5
1,45,0.5
2,40,0.5
3,35,0.5
4,30,0.5
5,25,0.5
6,20,0.5
7,15,0.5
8,11.92623805,0.5
9,5.792744198,0.5
57,5.339642633,0.511286751
59,4.281522342,0.538108656
60,4.144252622,0.541666666
126,4.001687215,0.596590577
127,3.956419018,0.614858302
132,3.751033251,0.703278983
140,3.53872243,0.805469693
151,3.35880657,0.902180422
163,3.190757525,1.002363404
176,3.03442728,1.105522891
190,2.899033002,1.203857664
204,2.7717402,1.30507033
218,2.65986545,1.40202229
233,2.553852374,1.501732741
234,2.547227588,1.508239205


==> Results/pow_vs_prob_vals_0_1.csv <==
,pow,prob_vals
0,51.26540277,0.989999994
1,49,0.96203703
2,47,0.937289347
3,45.40467269,0.917307331
18,43,0.88780103
20,41,0.8619323
22,38.48749779,0.831069857
26,36.32526721,0.808564652
29,35.19400863,0.778485102
32,34.16689087,0.751211425
35,32,0.6888575
38,30.24287517,0.640161887
41,27.52172156,0.564508324
45,25.09309118,0.498098255
49,22.90781816,0.439209762
54,20.9278741,0.386543973
59,19.12292282,0.339089834
64,16.94702512,0.282571826
71,14.99368958,0.232460644
123,12.81156687,0.177162547
134,10.86861334,0.128516807
159,9.124080231,0.085302687
160,6.956203633,0.03219942
161,5.012292382,1.45E-14
162,3.020206687,7.42E-14
163,1.42985933,6.63E-15


==> Results/pow_vs_prob_vals_0_2.csv <==
,pow,prob_vals
0,58.09890837,0.959999999
1,55.6772143,0.929286027
2,48.39912249,0.837846653
3,46,0.80804799
4,44,0.7832454
15,41.80692644,0.756310705
16,40,0.7344335
25,38,0.709597
30,35.98107449,0.685274503
32,34,0.6618
35,32.18638847,0.64
38,30.18361042,0.637248344
42,27.81484315,0.574577624
45,26.22771826,0.531110228
49,24.0452127,0.47204931
54,22.06789521,0.419236392
59,19.69892553,0.356809035
65,18.09232926,0.314983927
71,16.14160494,0.264742851
79,13.96239683,0.209304847
123,12.02207487,0.160539922
131,9.952369391,0.109126917
134,8.114977196,0.06399494
143,5.957992398,0.011610782
159,5.0122955,0
170,3.950031755,0
171,3.020207223,0


==> Results/pow_vs_prob_vals_0_5.csv <==
,pow,prob_vals
0,69.67261132,0.75
1,69.67189282,0.749999999
2,69.6711507,0.749999999
3,69.67038576,0.749999998
4,67.33219285,0.720440396
5,62.06287332,0.654473436
6,57.26657871,0.59521012
7,52.87655725,0.541606387
8,48.9543093,0.494203639
9,45.22002594,0.449385864
10,41.75612153,0.408198654
11,38.5315815,0.370186191
12,35.5201104,0.334967697
13,32.69890652,0.302218447
14,30.04908903,0.271671222
32,28.1522751,0.25
35,25.78546712,0.25
37,24.24672238,0.25
40,22.11061573,0.25
43,20.15507802,0.25
46,18.35604751,0.25
48,17.23372352,0.25
49,16.69371846,0.25
50,16.16702208,0.25
51,15.65310366,0.25
52,15.23252208,0.25
53,14.98986572,0.25
54,14.75285011,0.25
55,14.75028052,0.25
56,14.7502805,0.25
57,14.7502805,0.25
58,14.75028053,0.25
59,14.75028052,0.25
60,14.75028051,0.25
61,14.75028051,0.25
62,14.7502805,0.25
63,14.7502805,0.25
64,14.7502805,0.25
65,14.7502805,0.25
66,14.7502805,0.25
67,14.7502805,0.25
68,14.75028049,0.25
69,14.75028048,0.249999999
70,14.7502805,0.25
71,14.75028049,0.25
72,14.75028048,0.249999999
73,14.75028048,0.25
74,14.75028048,0.25
75,14.64806611,0.247527195
76,14.52788828,0.244620237
77,14.40978673,0.24176395
78,14.29363599,0.238955278
79,14.08536561,0.233814865
80,13.83845908,0.227702718
81,13.59546785,0.221696041
82,13.35650707,0.215797339
83,13.12144477,0.210002952
84,12.89000752,0.204305611
85,12.66217417,0.19870449
86,12.4380106,0.193200895
87,12.21721636,0.187786979
88,11.99978986,0.182462424
89,11.78563404,0.177224508
90,11.57469574,0.172071637
91,11.36696479,0.167003282
92,11.16218324,0.162012797
93,10.96033608,0.157099575
94,10.76142177,0.152263335
95,10.56533704,0.147501304
96,10.37201537,0.142811623
97,10.18139236,0.138192497
98,9.993406333,0.133642209
99,9.807996387,0.129159068
100,9.807996387,0.129159068
101,9.5,0.1227736293
102,9,0.11012051
103,8.5,0.09798689
104,8,0.084713
105,7.5,0.07358
106,7,0.06287
107,6.5,0.0511136
108,6,0.037092
109,5.5,0.0263788
110,5,0.01356377
111,4.689167496,0.007228077
112,4.381067042,4.13E-11
113,3.950031399,9.75E-14
114,3.551757684,1.68E-12
115,3.253854825,3.67E-13
116,3.020200342,9.3E-14
117,2.830590119,0
118,2.672719999,1.08E-12
119,2.53862389,1.64E-13
120,2.422877189,4.24E-13
121,2.321644538,1.38E-12
122,2.232127289,5.98E-14
123,2.152223446,1.82E-13
124,2.080329043,2.32E-13
125,2.015189083,5.76E-13
126,1.955808604,7.5E-13
127,1.901386353,5.25E-13
128,1.85126735,1.63E-12
129,1.804915114,2.49E-12
130,1.761876191,2.59E-12
131,1.721776829,2.52E-12
132,1.684298993,4.79E-14
133,1.649164903,5.8E-14
134,1.616141559,5.3E-14
135,1.585025711,9.03E-14
136,1.555640548,1.4E-13
137,1.527831345,1.41E-13
138,1.501462016,1.26E-13
139,1.476412272,1.44E-13
140,1.452574679,1.04E-12
141,1.429865915,2.4E-12
142,,
143,,
144,,
145,,
146,,
147,,
148,,
149,,
150,,
151,,
152,,
153,,
154,,
155,,
156,,
157,,
158,,
159,,


==> Results/result_3/age_u1_vs_age_u2_weights.csv <==
,age_u1_noma,age_u2_noma,age_u1_tdma,age_u2_tdma,test1,test2
0,5,4.29956071E-12,5.79670504735466,0.139734555015666,5.79670504735466,0.139734555015666
1,3.86956123166127,-1.28631585383232E-09,3.92298725811172,0.206475307483475,5.79670504735466,5.79670504735466
2,2.03558714180598,0.0567220942572031,2.70000311330383,0.299999654176812,5.79670504735466,5.79670504735466
3,1.20427895683772,0.114908718785253,2.1424310098649,0.378075184841084,5.79670504735466,5.79670504735466
4,0.900000000607109,0.15708377732593,1.79999560349051,0.450001099179501,5.79670504735466,5.79670504735466
5,0.900000000049083,0.151534517925381,1.55884576734979,0.519615228783709,5.79670504735466,5.79670504735466
6,0.899999999771832,0.156390918328385,1.37476631753425,0.589191043331948,5.79670504735466,5.79670504735466
7,0.800123689340119,0.196261350892988,1.22649548415963,0.660418248939446,5.79670504735466,5.79670504735466
8,0.68649793095593,0.2523347328182,1.10227386913103,0.734844599769637,5.79670504735466,5.79670504735466
9,0.588584445572173,0.308612543442505,0.994983306593257,0.814084010318604,5.79670504735466,5.79670504735466
10,0.508004622640532,0.372203989046059,0.900000000135137,0.900000001197295,5.79670504735466,5.79670504735466
11,0.430838905515498,0.440813181766993,0.814084102290319,0.994983194196781,5.79670504735466,5.79670504735466
12,0.36525199588852,0.515473628392712,0.734844560130322,1.102273928793,5.79670504735466,5.79670504735466
13,0.301987633516043,0.596501827866689,0.660418254734356,1.22649547348502,5.79670504735466,5.79670504735466
14,0.245999470349684,0.694945062890317,0.589191038211122,1.3747663292127,5.79670504735466,5.79670504735466
15,0.190214770917749,0.809192364689722,0.519615230661284,1.55884576163231,5.79670504735466,5.79670504735466
16,0.150486015593605,0.899999999746222,0.45000109686548,1.79999561277794,5.79670504735466,5.79670504735466
17,0.1456540847226,0.900000000096374,0.378075186582566,2.14243099976102,5.79670504735466,5.79670504735466
18,0.151174921201575,0.900000000926395,0.299999657305733,2.70000308477913,5.79670504735466,5.79670504735466
19,0.110741376850208,1.17795473178167,0.206475307749112,3.92298725171855,5.79670504735466,5.79670504735466
20,0.0553270715127641,1.96015149376226,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
21,9.57983692373432E-10,3.77696718151664,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
22,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
23,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
24,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
25,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
26,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
27,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
28,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
29,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
30,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,5.79670504735466,5.79670504735466
31,4.29956070746584E-12,5,0.139734591536133,5.79670353278061,0.139734591536133,5.79670353278061


==> Results/result_3/age_vs_pow_rev_prob.csv <==
,age,pow_noma,pow_tdma
0,0.5,16.594065558967483,20.76443230677836
1,0.5263157894736842,15.383575970374617,19.126212792998423
2,0.5526315789473684,14.233610862509842,17.56990425861144
3,0.5789473684210527,13.139741611664048,16.08951321548991
4,0.6052631578947368,12.097961373696384,14.679616977299819
5,0.631578947368421,11.104636030934495,13.335297308143195
6,0.6578947368421053,10.156461840113225,12.052083087425412
7,0.6842105263157895,9.250428724007255,10.825900602855265
8,0.7105263157894737,8.38378835277009,9.653030398825608
9,0.7368421052631579,7.554026295420085,8.53006957292129
10,0.763157894736842,6.758837654821534,7.453898740280214
11,0.7894736842105263,5.996105694990256,6.421653320500693
12,0.8157894736842105,5.26388301391575,5.430697682163299
13,0.8421052631578947,4.760473171780966,4.76047317180662
14,0.868421052631579,4.668925610867335,4.66892561046031
15,0.8947368421052632,4.580832674878616,4.580832674690189
16,0.9210526315789473,4.496002440181398,4.496002439972718
17,0.9473684210526315,4.414256941256423,4.414256940782896
18,0.9736842105263157,4.335430924454436,4.33543092418507
19,1.0,4.259370732912268,4.259370732450782
20,2.0,2.555622440718048,2.555622439558857
21,3.0,1.8254446002497833,1.8254445997004707
22,4.0,1.4197902443711252,1.419790244204749
23,5.0,1.1616465636358828,1.1616465634806497


==> Results/result_3/lambda_vs_age_srp_noma_tdma.csv <==
,lambda,age_lambda_noma,age_lambda_tdma
0,0.0,0.0,0.0
1,0.1,0.04119405301150041,0.10000000000060486
2,0.2,0.08238810600823954,0.20000000000011783
3,0.30000000000000004,0.12358215900912178,0.30000000000519483
4,0.4,0.16477621214492053,0.4000000000030241
5,0.5,0.20597026501614574,0.5000000000111953
6,0.6000000000000001,0.24716431831995242,0.6000000001078933
7,0.7000000000000001,0.2883583711075687,0.7000000000081928
8,0.8,0.329552424030773,0.8000000003218504
9,0.9,0.3707464772150598,0.9000000004100275
10,1.0,0.411940530035827,1.0000000001307712


==> Results/result_3/lambda_vs_age_srp_noma_tdma_15.csv <==
,lambda,age_lambda_noma,age_lambda_tdma
0,0.05,0.03712216593036893,0.05000000000376991
1,0.15000000000000002,0.11136649777125969,0.1500000000022398
2,0.25000000000000006,0.18561082971379994,0.2500000000019084
3,0.35000000000000003,0.25985516144671034,0.3500000001048241
4,0.45000000000000007,0.3340994932572861,0.45000000005039065
5,0.5500000000000002,0.40834382509131056,0.5500000000068943
6,0.6500000000000001,0.48258815699445046,0.6500000000890536
7,0.7500000000000002,0.5568324887931226,0.7500000003404232
8,0.8500000000000002,0.6310768209102191,0.8500000004017265
9,0.9500000000000002,0.7053211524310271,0.9500000002345756
10,1.0500000000000003,0.779565484583485,1.050000000108477


==> Results/result_3/pow_vs_age_MDP_6.csv <==
,MDP_age,MDP_pow
0,0,50
1,0,45
2,0,42
3,0,38
4,0,35
5,0,32.32924741
12,0.00515,27.54387847
34,0.00585,26.76819672
41,0.0457,20.02289401
42,0.0931,15.58610412
47,0.11165,14.32557062
48,0.22875,6.543814945
54,0.2602,5.440211347
64,0.26535,5.010297793
88,0.2771,4.791153169
89,0.4545,3.831516943
90,0.60755,3.063552399
99,0.659,2.84951902
100,0.974,2.272587254
101,1.08105,2.061748403
114,1.36655,1.764018389
115,1.52,1.704018389


==> Results/result_3/pow_vs_age_MDP_6_tdma.csv <==
,MDP_age,MDP_pow
0,0.168,50
1,0.168,50
2,0.168,45
3,0.168,40
4,0.168,35
5,0.168,30
6,0.168,25
7,0.168,20
8,0.168,14.99447576
9,0.1613,12.62669157
23,0.1682,12.99278448
50,0.1724,12.03123154
53,0.2327,7.314830328
57,0.2198,7.100158043
63,0.2347,6.506614731
75,0.25715,5.308027807
87,0.27105,5.062049147
141,0.27945,4.803931281
142,0.45445,3.846211772
143,0.6144,3.10124783
144,0.6498,2.881464301
156,1.11045,2.0272475
167,1.37295,1.772324162


==> Results/result_3/pow_vs_age_srp_noma_tdma.csv <==
,pow,age_noma,age_tdma
0,1,5.8890556204711455,5.889055899157136
1,2,2.6945280476131037,2.694528049166554
2,3,1.629685366261923,1.6296853662187458
3,4,1.0972640246311642,1.0972640247575376
4,6,0.5648426831715666,0.5648426831780083
5,8,0.5004632102750387,0.5109034897188588
6,10,0.459783420753933,0.5000000000013392
7,12,0.42228253241115266,0.5000000000038543
8,14,0.3876019363009082,0.5000000000540203
9,16,0.3554350078183057,0.5000000001183668
10,18,0.32551801716007306,0.5000000001107183
11,20,0.29762288070922793,0.5000000001012317
12,22,0.27155133610911547,0.5000000000679422
13,24,0.24713022254770506,0.5000000001425313
14,26,0.22420763018022705,0.5000000000200575
15,28,0.20264973707425354,0.5000000000060374
16,30,0.18233819489555542,0.5000000000082465
17,32,0.16316795505945098,0.5000000000064858
18,34,0.1450454520770708,0.5000000000042059
19,36,0.12788707581132047,0.5000000000034964
20,38,0.11505628810850899,0.500000000005046
21,40,0.10588541277461866,0.5000000000465203
22,42,0.09895397551605972,0.5000000000494881
23,44,0.09217933806881867,0.5000000000032327
24,46,0.08555623954104996,0.5000000000250235
25,48,0.07907965163749725,0.5000000000281903
26,50,0.07274476587315443,0.5000000000319766


==> Results/result_3/pow_vs_age_srp_noma_tdma_1.csv <==
,pow,age_noma,age_tdma
0,1,1.1778112196850028,1.177811219412948
1,2,0.5389056098558703,0.5389056098916187
2,3,0.3259370732731528,0.32593707327355237
3,4,0.2194528049641652,0.21945280498734587
4,6,0.1129685367131753,0.11296853667957317
5,8,0.1000926420662728,0.10218069793731117
6,10,0.0919566843330431,0.1000000000041962
7,12,0.08445650645442337,0.10000000000558913
8,14,0.07752038731474073,0.10000000000200433
9,16,0.07108700158724718,0.10000000000112604
10,18,0.06510360344110797,0.10000000000070748
11,20,0.059524576146001255,0.10000000000056226
12,22,0.05431026721942772,0.10000000000051795
13,24,0.04942604451324209,0.10000000000048398
14,26,0.0448415260416645,0.10000000000049479
15,28,0.04052994742696947,0.10000000000059513
16,30,0.03646763906511415,0.10000000000069639
17,32,0.03263359100540522,0.1000000000007675
18,34,0.02900909042069958,0.10000000000082328
19,36,0.02557741523465208,0.10000000000089802
20,38,0.023011257853328894,0.10000000000098153
21,40,0.0211770826771136,0.10000000000110137
22,42,0.0197907952400447,0.10000000000130055
23,44,0.018435867621408652,0.10000000000150303
24,46,0.017111247920903364,0.1000000000016797
25,48,0.015815930316111983,0.1000000000017679
26,50,0.01454895316662821,0.10000000000174059


==> Results/result_3/pow_vs_tr_prob.csv <==
,pow,tr_prob_1,tr_prob_2,tr_prob_5
0,1,0.0,0.0,9.285130187976903e-12
1,2,0.0,0.0,4.2158678610508767e-13
2,3,0.0,0.0,0.02559269465058391
3,4,0.03547694569420461,0.03953700417010915,0.0679574136678594
4,6,0.12020638364735733,0.12426644223181357,0.15268685173625463
5,8,0.20493582172794123,0.208995880222136,0.23741628978248974
6,10,0.2896652598255443,0.2937253182813246,0.24999999994426295
7,12,0.37439469775922923,0.37845475638419773,0.24999999999026626
8,14,0.4591241358136429,0.463184194416844,0.2500000000164588
9,16,0.5438535739990871,0.5479136325037472,0.24999999999964656
10,18,0.6285830120566624,0.6326430704948535,0.24999999999942785
11,20,0.7133124500933493,0.6399999999934727,0.2500000000014912
12,22,0.7980418881441484,0.6550736872081774,0.25000000004368067
13,24,0.8227974038832692,0.67879831628883,0.2500000000753923
14,26,0.8465220327833355,0.7025229455753003,0.27052568293921414
15,28,0.8702466620821261,0.7262475748222528,0.29425031208534896
16,30,0.893971291572815,0.7499722039798705,0.31797494131032755
17,32,0.9176959207545728,0.7736968332713257,0.34169957053163463
18,34,0.9414205499128507,0.7974214622692156,0.3654241997062837
19,36,0.9651451792181958,0.8211460915694799,0.3891488288175371
20,38,0.9888698083687453,0.8448707208335663,0.4128734579754753
21,40,0.9940346545354368,0.8685953500142344,0.4365980873550014
22,42,0.9982711261061276,0.8923199791921448,0.46032271656040846
23,44,0.9999999999448068,0.9160446084595861,0.48404734570653607
24,46,0.9999999999498608,0.9397692376611845,0.5077719749729122
25,48,0.9999999998765399,0.9606238942488117,0.5314966041663121
26,50,0.9999999998472522,0.9648603664218922,0.5552212333712264


==> Results/result_3/pow_vs_tr_prob_2.csv <==
,pow,tr_prob_1,tr_prob_2,tr_prob_5
0,1,0.0,0.0,0.0
1,2,0.0,0.0,0.0
2,3,0.0,0.0,0.0
3,4,3.3034261782000175e-16,0.0,1.257068474105462e-14
4,6,5.687756175182645e-15,4.31733497210453e-14,0.025592694532587827
5,8,0.035476945695155054,0.03953700419109716,0.06795741367041867
6,10,0.07784166467003517,0.08190172321708804,0.11032213269555492
7,12,0.1202063837139126,0.12426644183424417,0.15268685172444266
8,14,0.16257110270691968,0.16663116069245393,0.1950515707525209
9,16,0.20493582170912447,0.20899588029221697,0.23741628963609598
10,18,0.24730054072839197,0.2513605992917255,0.24999999997443514
11,20,0.2896652597553857,0.2937253182946386,0.24999999999732886
12,22,0.3320299787868525,0.336090037307956,0.250000000001567
13,24,0.3743946978352339,0.3784547563721483,0.2500000000049314
14,26,0.41675941692287943,0.42081947541460957,0.24999999997380143
15,28,0.4591241358787867,0.463184194374546,0.24999999993236138
16,30,0.5014888549170385,0.5055489131984429,0.24999999979527487
17,32,0.5438535739321471,0.5479136324110429,0.249999999943132
18,34,0.5862182929418313,0.5902783514131588,0.2636881480220529
19,36,0.6285830119793289,0.6326430702131337,0.28278841137821936
20,38,0.6709477304626019,0.6400000000131955,0.30188867456814417
21,40,0.7133124499610937,0.6504771016415841,0.3209889378307321
22,42,0.7556771687636727,0.669577364793564,0.340089201077731
23,44,0.7980418881479344,0.6886776280837127,0.35918946431542653
24,46,0.8176072790303197,0.7077778913116348,0.3782897275302647
25,48,0.8367075423986786,0.726878154433142,0.3973899907513954
26,50,0.8558078056552118,0.7459784177095008,0.41649025399450446

